A Generalized Framework for Rapid Polarization Response Generation in Wide Field-of-View Compton Polarimeters

Polarimetry is the most direct probe of the unsettled radiation mechanism and magnetic field structure of gamma-ray burst (GRB) prompt emission at the energies where it peaks, tens of keV to about 1 MeV. Compton polarimeters use the azimuthal scattering angle distribution (ASAD), a 180 degree modulation on axis. GRB measurements have largely relied on the on-axis modulation factor $\mu_{100}$. For a wide field-of-view planar polarimeter, GRBs arrive off axis, where the Klein-Nishina projection adds harmonics to the ASAD. Muleri (2014) described this projection and evaluated it in a low-energy expansion for X-rays. We evaluate it numerically without approximation over the whole prompt-emission energy band for any incidence and polarization angles, quantify the off-axis harmonics a single modulation factor cannot capture, and verify the model against GEANT4 simulations of an ideal polarimeter. We also include the effect of the detection threshold on the ASAD. With POLAR as the case study, we present two modes that build the full polarization response with at least 95 percent fewer Monte Carlo simulations. Mode 1 takes only the unpolarized simulation per energy and recovers the polarization measured with POLAR's full GEANT4 responses for all but the brightest GRBs, where it underestimates the polarization degree. Mode 2 adds two polarized simulations per energy at distinct angles and reproduces the simulated ASADs to their statistical noise and the polarization of every GRB tested. Both modes are released as open-source software for any planar Compton polarimeter.

==> fig06int/README.txt <==
Interactive figure: the projected azimuthal scattering angle distribution of an off-axis polarized beam.
Open index.html in a browser. Files: index.html (the page), plotly.min.js (Plotly, local copy), asad_engine.js (the transformed Klein-Nishina quadrature in JavaScript), data/default_curves.csv (the curves, the harmonic amplitudes and the readout values at the default setting, which is the printed figure).
Sliders: polarization degree 0 to 100 percent, energy 20 to 1000 keV, zenith angle 0 to 89 degrees, azimuth 0 to 359 degrees, polarization angle 0 to 179 degrees. Every curve is computed on the fly; nothing is looked up.
Panel (c) shows, per harmonic, the relative amplitude of the fully polarized projected ASAD, of the unpolarized one, and of their pointwise ratio (the divided ASAD, fully polarized over unpolarized whatever the polarization-degree slider). The readout above the panel gives the k = 2 amplitude of the divided ASAD, its modulation factor mu_100, beside the on-axis mu_100 of Equation 6 at the same energy, with the response taken as the unpolarized Klein-Nishina scattering rate.
Threshold gate: the checkbox switches the error-function gate of Equation 21 on (off by default); the two sliders set its centre mu (0 to 100 keV) and width sigma (5 to 150 keV), preset to the POLAR values 25 and 75 keV. With the gate on every panel is recomputed with the gated integrand and the Equation 6 readout multiplies its response, the unpolarized Klein-Nishina scattering rate, by the gate weight. With the gate on, a line under the readout gives the percentage of the Compton coincidences at the current energy that pass the threshold; below 5 percent it adds that the curves and amplitudes are then shaped mainly by the gate and not by the beam.
In panel (c) the bar of the divided ASAD at k = 2 (the 180 degree harmonic) is outlined and labelled mu_100: its height is the first value of the readout.


==> fig06int/data/default_curves.csv <==
"# default-parameter curves of the interactive projected-ASAD figure: E 200 keV, Pi 100 percent, delta 40, lambda 0, phi_o 0 degrees, no threshold gate; curves normalized so that mean * 2 pi = 1; the divided ASAD is the fully polarized curve over the unpolarized one, pointwise"
eta_deg,projected_asad_polarized,projected_asad_unpolarized,projected_asad_combined,on_axis_asad_combined,photon_frame_asad_combined,divided_asad_polarized_over_unpolarized,harmonic_1_of_combined,harmonic_2_of_combined,harmonic_3_of_combined,harmonic_4_of_combined
0.0,0.08109495,0.12968961,0.08109495,0.08849701,0.08849701,0.62530029,-0.04944878,-0.03370532,0.00574672,-0.00072709
1.0,0.08111664,0.12968751,0.08111664,0.08854005,0.08854005,0.62547766,-0.04944125,-0.03368479,0.00573885,-0.00072532
2.0,0.08118169,0.12968120,0.08118169,0.08866913,0.08866913,0.62600969,-0.04941866,-0.03362321,0.00571524,-0.00072001
3.0,0.08129007,0.12967071,0.08129007,0.08888408,0.08888408,0.62689613,-0.04938101,-0.03352068,0.00567597,-0.00071120
4.0,0.08144171,0.12965606,0.08144171,0.08918465,0.08918465,0.62813654,-0.04932833,-0.03337730,0.00562114,-0.00069892
5.0,0.08163652,0.12963728,0.08163652,0.08957046,0.08957046,0.62973031,-0.04926062,-0.03319326,0.00555091,-0.00068324
6.0,0.08187441,0.12961442,0.08187441,0.09004106,0.09004106,0.63167668,-0.04917790,-0.03296878,0.00546546,-0.00066423
7.0,0.08215522,0.12958754,0.08215522,0.09059585,0.09059585,0.63397467,-0.04908020,-0.03270413,0.00536503,-0.00064198
8.0,0.08247879,0.12955670,0.08247879,0.09123418,0.09123418,0.63662316,-0.04896755,-0.03239963,0.00524989,-0.00061661
9.0,0.08284495,0.12952198,0.08284495,0.09195526,0.09195526,0.63962082,-0.04883999,-0.03205566,0.00512037,-0.00058823
10.0,0.08325348,0.12948346,0.08325348,0.09275821,0.09275821,0.64296615,-0.04869754,-0.03167264,0.00497681,-0.00055698
11.0,0.08370415,0.12944125,0.08370415,0.09364205,0.09364205,0.64665745,-0.04854027,-0.03125103,0.00481961,-0.00052302
12.0,0.08419669,0.12939545,0.08419669,0.09460571,0.09460571,0.65069281,-0.04836821,-0.03079134,0.00464920,-0.00048652
13.0,0.08473082,0.12934617,0.08473082,0.09564802,0.09564802,0.65507015,-0.04818141,-0.03029414,0.00446604,-0.00044764
14.0,0.08530623,0.12929355,0.08530623,0.09676769,0.09676769,0.65978717,-0.04797994,-0.02976003,0.00427065,-0.00040658
15.0,0.08592258,0.12923772,0.08592258,0.09796338,0.09796338,0.66484134,-0.04776386,-0.02918966,0.00406355,-0.00036354
16.0,0.08657952,0.12917883,0.08657952,0.09923362,0.09923362,0.67022995,-0.04753322,-0.02858373,0.00384531,-0.00031873
17.0,0.08727666,0.12911703,0.08727666,0.10057686,0.10057686,0.67595004,-0.04728811,-0.02794298,0.00361653,-0.00027237
18.0,0.08801360,0.12905250,0.08801360,0.10199148,0.10199148,0.68199842,-0.04702859,-0.02726818,0.00337784,-0.00022468
19.0,0.08878990,0.12898540,0.08878990,0.10347573,0.10347573,0.68837166,-0.04675474,-0.02656015,0.00312989,-0.00017590
20.0,0.08960510,0.12891594,0.08960510,0.10502783,0.10502783,0.69506610,-0.04646666,-0.02581977,0.00287336,-0.00012626
21.0,0.09045872,0.12884429,0.09045872,0.10664587,0.10664587,0.70207780,-0.04616442,-0.02504793,0.00260896,-0.00007600
22.0,0.09135025,0.12877067,0.09135025,0.10832788,0.10832788,0.70940259,-0.04584811,-0.02424558,0.00233740,-0.00002538
23.0,0.09227917,0.12869530,0.09227917,0.11007182,0.11007182,0.71703600,-0.04551784,-0.02341368,0.00205944,0.00002538
24.0,0.09324491,0.12861841,0.09324491,0.11187556,0.11187556,0.72497330,-0.04517371,-0.02255326,0.00177584,0.00007600
25.0,0.09424690,0.12854021,0.09424690,0.11373690,0.11373690,0.73320946,-0.04481582,-0.02166536,0.00148736,0.00012626
26.0,0.09528454,0.12846097,0.09528454,0.11565358,0.11565358,0.74173916,-0.04444427,-0.02075107,0.00119481,0.00017590
27.0,0.09635719,0.12838094,0.09635719,0.11762325,0.11762325,0.75055677,-0.04405919,-0.01981149,0.00089899,0.00022468
28.0,0.09746420,0.12830038,0.09746420,0.11964353,0.11964353,0.75965635,-0.04366068,-0.01884777,0.00060070,0.00027237
29.0,0.09860490,0.12821957,0.09860490,0.12171194,0.12171194,0.76903162,-0.04324888,-0.01786110,0.00030076,0.00031873
30.0,0.09977859,0.12813878,0.09977859,0.12382598,0.12382598,0.77867599,-0.04282390,-0.01685266,0.00000000,0.00036354
31.0,0.10098454,0.12805831,0.10098454,0.12598305,0.12598305,0.78858251,-0.04238588,-0.01582369,-0.00030076,0.00040658
32.0,0.10222201,0.12797845,0.10222201,0.12818054,0.12818054,0.79874388,-0.04193495,-0.01477544,-0.00060070,0.00044764
33.0,0.10349022,0.12789953,0.10349022,0.13041577,0.13041577,0.80915246,-0.04147124,-0.01370919,-0.00089899,0.00048652
34.0,0.10478838,0.12782186,0.10478838,0.13268602,0.13268602,0.81980021,-0.04099490,-0.01262623,-0.00119481,0.00052302
35.0,0.10611568,0.12774575,0.10611568,0.13498851,0.13498851,0.83067874,-0.04050607,-0.01152790,-0.00148736,0.00055698
36.0,0.10747128,0.12767156,0.10747128,0.13732044,0.13732044,0.84177927,-0.04000491,-0.01041552,-0.00177584,0.00058823
37.0,0.10885430,0.12759963,0.10885430,0.13967898,0.13967898,0.85309262,-0.03949155,-0.00929044,-0.00205944,0.00061661
38.0,0.11026387,0.12753030,0.11026387,0.14206124,0.14206124,0.86460922,-0.03896617,-0.00815405,-0.00233740,0.00064198
39.0,0.11169908,0.12746393,0.11169908,0.14446433,0.14446433,0.87631909,-0.03842892,-0.00700773,-0.00260896,0.00066423
40.0,0.11315899,0.12740090,0.11315899,0.14688532,0.14688532,0.88821185,-0.03787997,-0.00585287,-0.00287336,0.00068324
41.0,0.11464267,0.12734159,0.11464267,0.14932126,0.14932126,0.90027671,-0.03731947,-0.00469087,-0.00312989,0.00069892
42.0,0.11614912,0.12728637,0.11614912,0.15176918,0.15176918,0.91250246,-0.03674761,-0.00352317,-0.00337784,0.00071120
43.0,0.11767737,0.12723563,0.11767737,0.15422609,0.15422609,0.92487746,-0.03616455,-0.00235116,-0.00361653,0.00072001
44.0,0.11922639,0.12718978,0.11922639,0.15668902,0.15668902,0.93738967,-0.03557048,-0.00117630,-0.00384531,0.00072532
45.0,0.12079515,0.12714922,0.12079515,0.15915494,0.15915494,0.95002663,-0.03496557,-0.00000000,-0.00406355,0.00072709
46.0,0.12238259,0.12711436,0.12238259,0.16162087,0.16162087,0.96277544,-0.03435001,0.00117630,-0.00427065,0.00072532
47.0,0.12398763,0.12708562,0.12398763,0.16408379,0.16408379,0.97562281,-0.03372399,0.00235116,-0.00446604,0.00072001
48.0,0.12560919,0.12706343,0.12560919,0.16654071,0.16654071,0.98855503,-0.03308769,0.00352317,-0.00464920,0.00071120
49.0,0.12724615,0.12704821,0.12724615,0.16898863,0.16898863,1.00155798,-0.03244132,0.00469087,-0.00481961,0.00069892
50.0,0.12889737,0.12704040,0.12889737,0.17142456,0.17142456,1.01461714,-0.03178506,0.00585287,-0.00497681,0.00068324
51.0,0.13056170,0.12704045,0.13056170,0.17384555,0.17384555,1.02771762,-0.03111913,0.00700773,-0.00512037,0.00066423
52.0,0.13223799,0.12704879,0.13223799,0.17624864,0.17624864,1.04084414,-0.03044371,0.00815405,-0.00524989,0.00064198
53.0,0.13392503,0.12706588,0.13392503,0.17863091,0.17863091,1.05398105,-0.02975902,0.00929044,-0.00536503,0.00061661
54.0,0.13562164,0.12709218,0.13562164,0.18098944,0.18098944,1.06711236,-0.02906527,0.01041552,-0.00546546,0.00058823
55.0,0.13732659,0.12712815,0.13732659,0.18332138,0.18332138,1.08022175,-0.02836266,0.01152790,-0.00555091,0.00055698
56.0,0.13903865,0.12717424,0.13903865,0.18562387,0.18562387,1.09329259,-0.02765141,0.01262623,-0.00562114,0.00052302
57.0,0.14075659,0.12723093,0.14075659,0.18789411,0.18789411,1.10630794,-0.02693174,0.01370919,-0.00567597,0.00048652
58.0,0.14247912,0.12729868,0.14247912,0.19012934,0.19012934,1.11925062,-0.02620386,0.01477544,-0.00571524,0.00044764
59.0,0.14420500,0.12737796,0.14420500,0.19232683,0.19232683,1.13210318,-0.02546801,0.01582369,-0.00573885,0.00040658
60.0,0.14593292,0.12746926,0.14593292,0.19448391,0.19448391,1.14484799,-0.02472439,0.01685266,-0.00574672,0.00036354
61.0,0.14766160,0.12757303,0.14766160,0.19659794,0.19659794,1.15746720,-0.02397325,0.01786110,-0.00573885,0.00031873
62.0,0.14938973,0.12768977,0.14938973,0.19866636,0.19866636,1.16994285,-0.02321480,0.01884777,-0.00571524,0.00027237
63.0,0.15111599,0.12781993,0.15111599,0.20068663,0.20068663,1.18225682,-0.02244928,0.01981149,-0.00567597,0.00022468
64.0,0.15283906,0.12796401,0.15283906,0.20265631,0.20265631,1.19439096,-0.02167692,0.02075107,-0.00562114,0.00017590
65.0,0.15455760,0.12812247,0.15455760,0.20457299,0.20457299,1.20632704,-0.02089796,0.02166536,-0.00555091,0.00012626
66.0,0.15627029,0.12829579,0.15627029,0.20643433,0.20643433,1.21804685,-0.02011263,0.02255326,-0.00546546,0.00007600
67.0,0.15797577,0.12848445,0.15797577,0.20823807,0.20823807,1.22953222,-0.01932118,0.02341368,-0.00536503,0.00002538
68.0,0.15967269,0.12868890,0.15967269,0.20998201,0.20998201,1.24076509,-0.01852384,0.02424558,-0.00524989,-0.00002538
69.0,0.16135972,0.12890962,0.16135972,0.21166402,0.21166402,1.25172750,-0.01772086,0.02504793,-0.00512037,-0.00007600
70.0,0.16303548,0.12914707,0.16303548,0.21328206,0.21328206,1.26240169,-0.01691248,0.02581977,-0.00497681,-0.00012626
71.0,0.16469863,0.12940171,0.16469863,0.21483415,0.21483415,1.27277013,-0.01609895,0.02656015,-0.00481961,-0.00017590
72.0,0.16634782,0.12967399,0.16634782,0.21631841,0.21631841,1.28281559,-0.01528051,0.02726818,-0.00464920,-0.00022468
73.0,0.16798169,0.12996436,0.16798169,0.21773302,0.21773302,1.29252113,-0.01445742,0.02794298,-0.00446604,-0.00027237
74.0,0.16959889,0.13027327,0.16959889,0.21907627,0.21907627,1.30187023,-0.01362993,0.02858373,-0.00427065,-0.00031873
75.0,0.17119808,0.13060113,0.17119808,0.22034651,0.22034651,1.31084679,-0.01279829,0.02918966,-0.00406355,-0.00036354
76.0,0.17277792,0.13094839,0.17277792,0.22154219,0.22154219,1.31943519,-0.01196274,0.02976003,-0.00384531,-0.00040658
77.0,0.17433707,0.13131546,0.17433707,0.22266187,0.22266187,1.32762036,-0.01112356,0.03029414,-0.00361653,-0.00044764
78.0,0.17587423,0.13170274,0.17587423,0.22370418,0.22370418,1.33538781,-0.01028098,0.03079134,-0.00337784,-0.00048652
79.0,0.17738807,0.13211063,0.17738807,0.22466784,0.22466784,1.34272368,-0.00943527,0.03125103,-0.00312989,-0.00052302
80.0,0.17887730,0.13253952,0.17887730,0.22555168,0.22555168,1.34961480,-0.00858669,0.03167264,-0.00287336,-0.00055698
81.0,0.18034063,0.13298978,0.18034063,0.22635463,0.22635463,1.35604874,-0.00773549,0.03205566,-0.00260896,-0.00058823
82.0,0.18177678,0.13346177,0.18177678,0.22707571,0.22707571,1.36201384,-0.00688194,0.03239963,-0.00233740,-0.00061661
83.0,0.18318452,0.13395584,0.18318452,0.22771403,0.22771403,1.36749927,-0.00602629,0.03270413,-0.00205944,-0.00064198
84.0,0.18456259,0.13447232,0.18456259,0.22826883,0.22826883,1.37249504,-0.00516881,0.03296878,-0.00177584,-0.00066423
85.0,0.18590980,0.13501152,0.18590980,0.22873942,0.22873942,1.37699209,-0.00430975,0.03319326,-0.00148736,-0.00068324
86.0,0.18722494,0.13557375,0.18722494,0.22912524,0.22912524,1.38098226,-0.00344937,0.03337730,-0.00119481,-0.00069892
87.0,0.18850685,0.13615927,0.18850685,0.22942580,0.22942580,1.38445840,-0.00258795,0.03352068,-0.00089899,-0.00071120
88.0,0.18975439,0.13676837,0.18975439,0.22964076,0.22964076,1.38741431,-0.00172574,0.03362321,-0.00060070,-0.00072001
89.0,0.19096645,0.13740127,0.19096645,0.22976983,0.22976983,1.38984485,-0.00086300,0.03368479,-0.00030076,-0.00072532
90.0,0.19214194,0.13805820,0.19214194,0.22981287,0.22981287,1.39174590,-0.00000000,0.03370532,-0.00000000,-0.00072709
91.0,0.19327981,0.13873936,0.19327981,0.22976983,0.22976983,1.39311441,0.00086300,0.03368479,0.00030076,-0.00072532
92.0,0.19437905,0.13944494,0.19437905,0.22964076,0.22964076,1.39394840,0.00172574,0.03362321,0.00060070,-0.00072001
93.0,0.19543867,0.14017507,0.19543867,0.22942580,0.22942580,1.39424696,0.00258795,0.03352068,0.00089899,-0.00071120
94.0,0.19645773,0.14092990,0.19645773,0.22912524,0.22912524,1.39401030,0.00344937,0.03337730,0.00119481,-0.00069892
95.0,0.19743532,0.14170952,0.19743532,0.22873942,0.22873942,1.39323968,0.00430975,0.03319326,0.00148736,-0.00068324
96.0,0.19837059,0.14251401,0.19837059,0.22826883,0.22826883,1.39193747,0.00516881,0.03296878,0.00177584,-0.00066423
97.0,0.19926272,0.14334343,0.19926272,0.22771403,0.22771403,1.39010711,0.00602629,0.03270413,0.00205944,-0.00064198
98.0,0.20011092,0.14419779,0.20011092,0.22707571,0.22707571,1.38775309,0.00688194,0.03239963,0.00233740,-0.00061661
99.0,0.20091448,0.14507708,0.20091448,0.22635463,0.22635463,1.38488095,0.00773549,0.03205566,0.00260896,-0.00058823
100.0,0.20167272,0.14598127,0.20167272,0.22555168,0.22555168,1.38149728,0.00858669,0.03167264,0.00287336,-0.00055698
101.0,0.20238502,0.14691028,0.20238502,0.22466784,0.22466784,1.37760965,0.00943527,0.03125103,0.00312989,-0.00052302
102.0,0.20305079,0.14786401,0.20305079,0.22370418,0.22370418,1.37322660,0.01028098,0.03079134,0.00337784,-0.00048652
103.0,0.20366954,0.14884233,0.20366954,0.22266187,0.22266187,1.36835763,0.01112356,0.03029414,0.00361653,-0.00044764
104.0,0.20424078,0.14984506,0.20424078,0.22154219,0.22154219,1.36301313,0.01196274,0.02976003,0.00384531,-0.00040658
105.0,0.20476414,0.15087200,0.20476414,0.22034651,0.22034651,1.35720437,0.01279829,0.02918966,0.00406355,-0.00036354
106.0,0.20523926,0.15192291,0.20523926,0.21907627,0.21907627,1.35094344,0.01362993,0.02858373,0.00427065,-0.00031873
107.0,0.20566586,0.15299750,0.20566586,0.21773302,0.21773302,1.34424322,0.01445742,0.02794298,0.00446604,-0.00027237
108.0,0.20604373,0.15409548,0.20604373,0.21631841,0.21631841,1.33711733,0.01528051,0.02726818,0.00464920,-0.00022468
109.0,0.20637272,0.15521647,0.20637272,0.21483415,0.21483415,1.32958009,0.01609895,0.02656015,0.00481961,-0.00017590
110.0,0.20665275,0.15636009,0.20665275,0.21328206,0.21328206,1.32164645,0.01691248,0.02581977,0.00497681,-0.00012626
111.0,0.20688381,0.15752591,0.20688381,0.21166402,0.21166402,1.31333196,0.01772086,0.02504793,0.00512037,-0.00007600
112.0,0.20706593,0.15871345,0.20706593,0.20998201,0.20998201,1.30465270,0.01852384,0.02424558,0.00524989,-0.00002538
113.0,0.20719926,0.15992221,0.20719926,0.20823807,0.20823807,1.29562527,0.01932118,0.02341368,0.00536503,0.00002538
114.0,0.20728398,0.16115163,0.20728398,0.20643433,0.20643433,1.28626668,0.02011263,0.02255326,0.00546546,0.00007600
115.0,0.20732036,0.16240113,0.20732036,0.20457299,0.20457299,1.27659433,0.02089796,0.02166536,0.00555091,0.00012626
116.0,0.20730874,0.16367006,0.20730874,0.20265631,0.20265631,1.26662597,0.02167692,0.02075107,0.00562114,0.00017590
117.0,0.20724955,0.16495775,0.20724955,0.20068663,0.20068663,1.25637962,0.02244928,0.01981149,0.00567597,0.00022468
118.0,0.20714326,0.16626348,0.20714326,0.19866636,0.19866636,1.24587353,0.02321480,0.01884777,0.00571524,0.00027237
119.0,0.20699045,0.16758649,0.20699045,0.19659794,0.19659794,1.23512613,0.02397325,0.01786110,0.00573885,0.00031873
120.0,0.20679176,0.16892598,0.20679176,0.19448391,0.19448391,1.22415599,0.02472439,0.01685266,0.00574672,0.00036354
121.0,0.20654789,0.17028112,0.20654789,0.19232683,0.19232683,1.21298176,0.02546801,0.01582369,0.00573885,0.00040658
122.0,0.20625964,0.17165100,0.20625964,0.19012934,0.19012934,1.20162214,0.02620386,0.01477544,0.00571524,0.00044764
123.0,0.20592789,0.17303471,0.20592789,0.18789411,0.18789411,1.19009581,0.02693174,0.01370919,0.00567597,0.00048652
124.0,0.20555356,0.17443129,0.20555356,0.18562387,0.18562387,1.17842141,0.02765141,0.01262623,0.00562114,0.00052302
125.0,0.20513769,0.17583972,0.20513769,0.18332138,0.18332138,1.16661749,0.02836266,0.01152790,0.00555091,0.00055698
126.0,0.20468135,0.17725895,0.20468135,0.18098944,0.18098944,1.15470247,0.02906527,0.01041552,0.00546546,0.00058823
127.0,0.20418571,0.17868791,0.20418571,0.17863091,0.17863091,1.14269464,0.02975902,0.00929044,0.00536503,0.00061661
128.0,0.20365202,0.18012546,0.20365202,0.17624864,0.17624864,1.13061205,0.03044371,0.00815405,0.00524989,0.00064198
129.0,0.20308156,0.18157045,0.20308156,0.17384555,0.17384555,1.11847255,0.03111913,0.00700773,0.00512037,0.00066423
130.0,0.20247573,0.18302168,0.20247573,0.17142456,0.17142456,1.10629372,0.03178506,0.00585287,0.00497681,0.00068324
131.0,0.20183597,0.18447791,0.20183597,0.16898863,0.16898863,1.09409289,0.03244132,0.00469087,0.00481961,0.00069892
132.0,0.20116378,0.18593788,0.20116378,0.16654071,0.16654071,1.08188703,0.03308769,0.00352317,0.00464920,0.00071120
133.0,0.20046075,0.18740029,0.20046075,0.16408379,0.16408379,1.06969282,0.03372399,0.00235116,0.00446604,0.00072001
134.0,0.19972850,0.18886381,0.19972850,0.16162087,0.16162087,1.05752658,0.03435001,0.00117630,0.00427065,0.00072532
135.0,0.19896873,0.19032707,0.19896873,0.15915494,0.15915494,1.04540427,0.03496557,0.00000000,0.00406355,0.00072709
136.0,0.19818320,0.19178869,0.19818320,0.15668902,0.15668902,1.03334145,0.03557048,-0.00117630,0.00384531,0.00072532
137.0,0.19737372,0.19324725,0.19737372,0.15422609,0.15422609,1.02135329,0.03616455,-0.00235116,0.00361653,0.00072001
138.0,0.19654213,0.19470132,0.19654213,0.15176918,0.15176918,1.00945456,0.03674761,-0.00352317,0.00337784,0.00071120
139.0,0.19569036,0.19614943,0.19569036,0.14932126,0.14932126,0.99765961,0.03731947,-0.00469087,0.00312989,0.00069892
140.0,0.19482035,0.19759010,0.19482035,0.14688532,0.14688532,0.98598235,0.03787997,-0.00585287,0.00287336,0.00068324
141.0,0.19393409,0.19902183,0.19393409,0.14446433,0.14446433,0.97443628,0.03842892,-0.00700773,0.00260896,0.00066423
142.0,0.19303361,0.20044310,0.19303361,0.14206124,0.14206124,0.96303445,0.03896617,-0.00815405,0.00233740,0.00064198
143.0,0.19212099,0.20185240,0.19212099,0.13967898,0.13967898,0.95178947,0.03949155,-0.00929044,0.00205944,0.00061661
144.0,0.19119830,0.20324817,0.19119830,0.13732044,0.13732044,0.94071352,0.04000491,-0.01041552,0.00177584,0.00058823
145.0,0.19026767,0.20462887,0.19026767,0.13498851,0.13498851,0.92981834,0.04050607,-0.01152790,0.00148736,0.00055698
146.0,0.18933125,0.20599295,0.18933125,0.13268602,0.13268602,0.91911521,0.04099490,-0.01262623,0.00119481,0.00052302
147.0,0.18839119,0.20733884,0.18839119,0.13041577,0.13041577,0.90861501,0.04147124,-0.01370919,0.00089899,0.00048652
148.0,0.18744965,0.20866501,0.18744965,0.12818054,0.12818054,0.89832814,0.04193495,-0.01477544,0.00060070,0.00044764
149.0,0.18650882,0.20996988,0.18650882,0.12598305,0.12598305,0.88826462,0.04238588,-0.01582369,0.00030076,0.00040658
150.0,0.18557087,0.21125192,0.18557087,0.12382598,0.12382598,0.87843401,0.04282390,-0.01685266,0.00000000,0.00036354
151.0,0.18463799,0.21250958,0.18463799,0.12171194,0.12171194,0.86884546,0.04324888,-0.01786110,-0.00030076,0.00031873
152.0,0.18371234,0.21374134,0.18371234,0.11964353,0.11964353,0.85950773,0.04366068,-0.01884777,-0.00060070,0.00027237
153.0,0.18279608,0.21494569,0.18279608,0.11762325,0.11762325,0.85042914,0.04405919,-0.01981149,-0.00089899,0.00022468
154.0,0.18189136,0.21612113,0.18189136,0.11565358,0.11565358,0.84161765,0.04444427,-0.02075107,-0.00119481,0.00017590
155.0,0.18100029,0.21726619,0.18100029,0.11373690,0.11373690,0.83308081,0.04481582,-0.02166536,-0.00148736,0.00012626
156.0,0.18012497,0.21837941,0.18012497,0.11187556,0.11187556,0.82482579,0.04517371,-0.02255326,-0.00177584,0.00007600
157.0,0.17926746,0.21945938,0.17926746,0.11007182,0.11007182,0.81685939,0.04551784,-0.02341368,-0.00205944,0.00002538
158.0,0.17842977,0.22050470,0.17842977,0.10832788,0.10832788,0.80918805,0.04584811,-0.02424558,-0.00233740,-0.00002538
159.0,0.17761390,0.22151402,0.17761390,0.10664587,0.10664587,0.80181786,0.04616442,-0.02504793,-0.00260896,-0.00007600
160.0,0.17682176,0.22248600,0.17682176,0.10502783,0.10502783,0.79475456,0.04646666,-0.02581977,-0.00287336,-0.00012626
161.0,0.17605526,0.22341937,0.17605526,0.10347573,0.10347573,0.78800355,0.04675474,-0.02656015,-0.00312989,-0.00017590
162.0,0.17531620,0.22431288,0.17531620,0.10199148,0.10199148,0.78156991,0.04702859,-0.02726818,-0.00337784,-0.00022468
163.0,0.17460635,0.22516533,0.17460635,0.10057686,0.10057686,0.77545840,0.04728811,-0.02794298,-0.00361653,-0.00027237
164.0,0.17392740,0.22597557,0.17392740,0.09923362,0.09923362,0.76967345,0.04753322,-0.02858373,-0.00384531,-0.00031873
165.0,0.17328099,0.22674251,0.17328099,0.09796338,0.09796338,0.76421923,0.04776386,-0.02918966,-0.00406355,-0.00036354
166.0,0.17266865,0.22746509,0.17266865,0.09676769,0.09676769,0.75909957,0.04797994,-0.02976003,-0.00427065,-0.00040658
167.0,0.17209187,0.22814233,0.17209187,0.09564802,0.09564802,0.75431804,0.04818141,-0.03029414,-0.00446604,-0.00044764
168.0,0.17155203,0.22877328,0.17155203,0.09460571,0.09460571,0.74987792,0.04836821,-0.03079134,-0.00464920,-0.00048652
169.0,0.17105043,0.22935707,0.17105043,0.09364205,0.09364205,0.74578223,0.04854027,-0.03125103,-0.00481961,-0.00052302
170.0,0.17058827,0.22989289,0.17058827,0.09275821,0.09275821,0.74203371,0.04869754,-0.03167264,-0.00497681,-0.00055698
171.0,0.17016669,0.23037999,0.17016669,0.09195526,0.09195526,0.73863484,0.04883999,-0.03205566,-0.00512037,-0.00058823
172.0,0.16978669,0.23081768,0.16978669,0.09123418,0.09123418,0.73558786,0.04896755,-0.03239963,-0.00524989,-0.00061661
173.0,0.16944919,0.23120536,0.16944919,0.09059585,0.09059585,0.73289475,0.04908020,-0.03270413,-0.00536503,-0.00064198
174.0,0.16915502,0.23154246,0.16915502,0.09004106,0.09004106,0.73055724,0.04917790,-0.03296878,-0.00546546,-0.00066423
175.0,0.16890488,0.23182851,0.16890488,0.08957046,0.08957046,0.72857684,0.04926062,-0.03319326,-0.00555091,-0.00068324
176.0,0.16869940,0.23206312,0.16869940,0.08918465,0.08918465,0.72695480,0.04932833,-0.03337730,-0.00562114,-0.00069892
177.0,0.16853905,0.23224593,0.16853905,0.08888408,0.08888408,0.72569216,0.04938101,-0.03352068,-0.00567597,-0.00071120
178.0,0.16842424,0.23237670,0.16842424,0.08866913,0.08866913,0.72478970,0.04941866,-0.03362321,-0.00571524,-0.00072001
179.0,0.16835524,0.23245524,0.16835524,0.08854005,0.08854005,0.72424800,0.04944125,-0.03368479,-0.00573885,-0.00072532
180.0,0.16833222,0.23248143,0.16833222,0.08849701,0.08849701,0.72406739,0.04944878,-0.03370532,-0.00574672,-0.00072709
181.0,0.16835524,0.23245524,0.16835524,0.08854005,0.08854005,0.72424800,0.04944125,-0.03368479,-0.00573885,-0.00072532
182.0,0.16842424,0.23237670,0.16842424,0.08866913,0.08866913,0.72478970,0.04941866,-0.03362321,-0.00571524,-0.00072001
183.0,0.16853905,0.23224593,0.16853905,0.08888408,0.08888408,0.72569216,0.04938101,-0.03352068,-0.00567597,-0.00071120
184.0,0.16869940,0.23206312,0.16869940,0.08918465,0.08918465,0.72695480,0.04932833,-0.03337730,-0.00562114,-0.00069892
185.0,0.16890488,0.23182851,0.16890488,0.08957046,0.08957046,0.72857684,0.04926062,-0.03319326,-0.00555091,-0.00068324
186.0,0.16915502,0.23154246,0.16915502,0.09004106,0.09004106,0.73055724,0.04917790,-0.03296878,-0.00546546,-0.00066423
187.0,0.16944919,0.23120536,0.16944919,0.09059585,0.09059585,0.73289475,0.04908020,-0.03270413,-0.00536503,-0.00064198
188.0,0.16978669,0.23081768,0.16978669,0.09123418,0.09123418,0.73558786,0.04896755,-0.03239963,-0.00524989,-0.00061661
189.0,0.17016669,0.23037999,0.17016669,0.09195526,0.09195526,0.73863484,0.04883999,-0.03205566,-0.00512037,-0.00058823
190.0,0.17058827,0.22989289,0.17058827,0.09275821,0.09275821,0.74203371,0.04869754,-0.03167264,-0.00497681,-0.00055698
191.0,0.17105043,0.22935707,0.17105043,0.09364205,0.09364205,0.74578223,0.04854027,-0.03125103,-0.00481961,-0.00052302
192.0,0.17155203,0.22877328,0.17155203,0.09460571,0.09460571,0.74987792,0.04836821,-0.03079134,-0.00464920,-0.00048652
193.0,0.17209187,0.22814233,0.17209187,0.09564802,0.09564802,0.75431804,0.04818141,-0.03029414,-0.00446604,-0.00044764
194.0,0.17266865,0.22746509,0.17266865,0.09676769,0.09676769,0.75909957,0.04797994,-0.02976003,-0.00427065,-0.00040658
195.0,0.17328099,0.22674251,0.17328099,0.09796338,0.09796338,0.76421923,0.04776386,-0.02918966,-0.00406355,-0.00036354
196.0,0.17392740,0.22597557,0.17392740,0.09923362,0.09923362,0.76967345,0.04753322,-0.02858373,-0.00384531,-0.00031873
197.0,0.17460635,0.22516533,0.17460635,0.10057686,0.10057686,0.77545840,0.04728811,-0.02794298,-0.00361653,-0.00027237
198.0,0.17531620,0.22431288,0.17531620,0.10199148,0.10199148,0.78156991,0.04702859,-0.02726818,-0.00337784,-0.00022468
199.0,0.17605526,0.22341937,0.17605526,0.10347573,0.10347573,0.78800355,0.04675474,-0.02656015,-0.00312989,-0.00017590
200.0,0.17682176,0.22248600,0.17682176,0.10502783,0.10502783,0.79475456,0.04646666,-0.02581977,-0.00287336,-0.00012626
201.0,0.17761390,0.22151402,0.17761390,0.10664587,0.10664587,0.80181786,0.04616442,-0.02504793,-0.00260896,-0.00007600
202.0,0.17842977,0.22050470,0.17842977,0.10832788,0.10832788,0.80918805,0.04584811,-0.02424558,-0.00233740,-0.00002538
203.0,0.17926746,0.21945938,0.17926746,0.11007182,0.11007182,0.81685939,0.04551784,-0.02341368,-0.00205944,0.00002538
204.0,0.18012497,0.21837941,0.18012497,0.11187556,0.11187556,0.82482579,0.04517371,-0.02255326,-0.00177584,0.00007600
205.0,0.18100029,0.21726619,0.18100029,0.11373690,0.11373690,0.83308081,0.04481582,-0.02166536,-0.00148736,0.00012626
206.0,0.18189136,0.21612113,0.18189136,0.11565358,0.11565358,0.84161765,0.04444427,-0.02075107,-0.00119481,0.00017590
207.0,0.18279608,0.21494569,0.18279608,0.11762325,0.11762325,0.85042914,0.04405919,-0.01981149,-0.00089899,0.00022468
208.0,0.18371234,0.21374134,0.18371234,0.11964353,0.11964353,0.85950773,0.04366068,-0.01884777,-0.00060070,0.00027237
209.0,0.18463799,0.21250958,0.18463799,0.12171194,0.12171194,0.86884546,0.04324888,-0.01786110,-0.00030076,0.00031873
210.0,0.18557087,0.21125192,0.18557087,0.12382598,0.12382598,0.87843401,0.04282390,-0.01685266,0.00000000,0.00036354
211.0,0.18650882,0.20996988,0.18650882,0.12598305,0.12598305,0.88826462,0.04238588,-0.01582369,0.00030076,0.00040658
212.0,0.18744965,0.20866501,0.18744965,0.12818054,0.12818054,0.89832814,0.04193495,-0.01477544,0.00060070,0.00044764
213.0,0.18839119,0.20733884,0.18839119,0.13041577,0.13041577,0.90861501,0.04147124,-0.01370919,0.00089899,0.00048652
214.0,0.18933125,0.20599295,0.18933125,0.13268602,0.13268602,0.91911521,0.04099490,-0.01262623,0.00119481,0.00052302
215.0,0.19026767,0.20462887,0.19026767,0.13498851,0.13498851,0.92981834,0.04050607,-0.01152790,0.00148736,0.00055698
216.0,0.19119830,0.20324817,0.19119830,0.13732044,0.13732044,0.94071352,0.04000491,-0.01041552,0.00177584,0.00058823
217.0,0.19212099,0.20185240,0.19212099,0.13967898,0.13967898,0.95178947,0.03949155,-0.00929044,0.00205944,0.00061661
218.0,0.19303361,0.20044310,0.19303361,0.14206124,0.14206124,0.96303445,0.03896617,-0.00815405,0.00233740,0.00064198
219.0,0.19393409,0.19902183,0.19393409,0.14446433,0.14446433,0.97443628,0.03842892,-0.00700773,0.00260896,0.00066423
220.0,0.19482035,0.19759010,0.19482035,0.14688532,0.14688532,0.98598235,0.03787997,-0.00585287,0.00287336,0.00068324
221.0,0.19569036,0.19614943,0.19569036,0.14932126,0.14932126,0.99765961,0.03731947,-0.00469087,0.00312989,0.00069892
222.0,0.19654213,0.19470132,0.19654213,0.15176918,0.15176918,1.00945456,0.03674761,-0.00352317,0.00337784,0.00071120
223.0,0.19737372,0.19324725,0.19737372,0.15422609,0.15422609,1.02135329,0.03616455,-0.00235116,0.00361653,0.00072001
224.0,0.19818320,0.19178869,0.19818320,0.15668902,0.15668902,1.03334145,0.03557048,-0.00117630,0.00384531,0.00072532
225.0,0.19896873,0.19032707,0.19896873,0.15915494,0.15915494,1.04540427,0.03496557,-0.00000000,0.00406355,0.00072709
226.0,0.19972850,0.18886381,0.19972850,0.16162087,0.16162087,1.05752658,0.03435001,0.00117630,0.00427065,0.00072532
227.0,0.20046075,0.18740029,0.20046075,0.16408379,0.16408379,1.06969282,0.03372399,0.00235116,0.00446604,0.00072001
228.0,0.20116378,0.18593788,0.20116378,0.16654071,0.16654071,1.08188703,0.03308769,0.00352317,0.00464920,0.00071120
229.0,0.20183597,0.18447791,0.20183597,0.16898863,0.16898863,1.09409289,0.03244132,0.00469087,0.00481961,0.00069892
230.0,0.20247573,0.18302168,0.20247573,0.17142456,0.17142456,1.10629372,0.03178506,0.00585287,0.00497681,0.00068324
231.0,0.20308156,0.18157045,0.20308156,0.17384555,0.17384555,1.11847255,0.03111913,0.00700773,0.00512037,0.00066423
232.0,0.20365202,0.18012546,0.20365202,0.17624864,0.17624864,1.13061205,0.03044371,0.00815405,0.00524989,0.00064198
233.0,0.20418571,0.17868791,0.20418571,0.17863091,0.17863091,1.14269464,0.02975902,0.00929044,0.00536503,0.00061661
234.0,0.20468135,0.17725895,0.20468135,0.18098944,0.18098944,1.15470247,0.02906527,0.01041552,0.00546546,0.00058823
235.0,0.20513769,0.17583972,0.20513769,0.18332138,0.18332138,1.16661749,0.02836266,0.01152790,0.00555091,0.00055698
236.0,0.20555356,0.17443129,0.20555356,0.18562387,0.18562387,1.17842141,0.02765141,0.01262623,0.00562114,0.00052302
237.0,0.20592789,0.17303471,0.20592789,0.18789411,0.18789411,1.19009581,0.02693174,0.01370919,0.00567597,0.00048652
238.0,0.20625964,0.17165100,0.20625964,0.19012934,0.19012934,1.20162214,0.02620386,0.01477544,0.00571524,0.00044764
239.0,0.20654789,0.17028112,0.20654789,0.19232683,0.19232683,1.21298176,0.02546801,0.01582369,0.00573885,0.00040658
240.0,0.20679176,0.16892598,0.20679176,0.19448391,0.19448391,1.22415599,0.02472439,0.01685266,0.00574672,0.00036354
241.0,0.20699045,0.16758649,0.20699045,0.19659794,0.19659794,1.23512613,0.02397325,0.01786110,0.00573885,0.00031873
242.0,0.20714326,0.16626348,0.20714326,0.19866636,0.19866636,1.24587353,0.02321480,0.01884777,0.00571524,0.00027237
243.0,0.20724955,0.16495775,0.20724955,0.20068663,0.20068663,1.25637962,0.02244928,0.01981149,0.00567597,0.00022468
244.0,0.20730874,0.16367006,0.20730874,0.20265631,0.20265631,1.26662597,0.02167692,0.02075107,0.00562114,0.00017590
245.0,0.20732036,0.16240113,0.20732036,0.20457299,0.20457299,1.27659433,0.02089796,0.02166536,0.00555091,0.00012626
246.0,0.20728398,0.16115163,0.20728398,0.20643433,0.20643433,1.28626668,0.02011263,0.02255326,0.00546546,0.00007600
247.0,0.20719926,0.15992221,0.20719926,0.20823807,0.20823807,1.29562527,0.01932118,0.02341368,0.00536503,0.00002538
248.0,0.20706593,0.15871345,0.20706593,0.20998201,0.20998201,1.30465270,0.01852384,0.02424558,0.00524989,-0.00002538
249.0,0.20688381,0.15752591,0.20688381,0.21166402,0.21166402,1.31333196,0.01772086,0.02504793,0.00512037,-0.00007600
250.0,0.20665275,0.15636009,0.20665275,0.21328206,0.21328206,1.32164645,0.01691248,0.02581977,0.00497681,-0.00012626
251.0,0.20637272,0.15521647,0.20637272,0.21483415,0.21483415,1.32958009,0.01609895,0.02656015,0.00481961,-0.00017590
252.0,0.20604373,0.15409548,0.20604373,0.21631841,0.21631841,1.33711733,0.01528051,0.02726818,0.00464920,-0.00022468
253.0,0.20566586,0.15299750,0.20566586,0.21773302,0.21773302,1.34424322,0.01445742,0.02794298,0.00446604,-0.00027237
254.0,0.20523926,0.15192291,0.20523926,0.21907627,0.21907627,1.35094344,0.01362993,0.02858373,0.00427065,-0.00031873
255.0,0.20476414,0.15087200,0.20476414,0.22034651,0.22034651,1.35720437,0.01279829,0.02918966,0.00406355,-0.00036354
256.0,0.20424078,0.14984506,0.20424078,0.22154219,0.22154219,1.36301313,0.01196274,0.02976003,0.00384531,-0.00040658
257.0,0.20366954,0.14884233,0.20366954,0.22266187,0.22266187,1.36835763,0.01112356,0.03029414,0.00361653,-0.00044764
258.0,0.20305079,0.14786401,0.20305079,0.22370418,0.22370418,1.37322660,0.01028098,0.03079134,0.00337784,-0.00048652
259.0,0.20238502,0.14691028,0.20238502,0.22466784,0.22466784,1.37760965,0.00943527,0.03125103,0.00312989,-0.00052302
260.0,0.20167272,0.14598127,0.20167272,0.22555168,0.22555168,1.38149728,0.00858669,0.03167264,0.00287336,-0.00055698
261.0,0.20091448,0.14507708,0.20091448,0.22635463,0.22635463,1.38488095,0.00773549,0.03205566,0.00260896,-0.00058823
262.0,0.20011092,0.14419779,0.20011092,0.22707571,0.22707571,1.38775309,0.00688194,0.03239963,0.00233740,-0.00061661
263.0,0.19926272,0.14334343,0.19926272,0.22771403,0.22771403,1.39010711,0.00602629,0.03270413,0.00205944,-0.00064198
264.0,0.19837059,0.14251401,0.19837059,0.22826883,0.22826883,1.39193747,0.00516881,0.03296878,0.00177584,-0.00066423
265.0,0.19743532,0.14170952,0.19743532,0.22873942,0.22873942,1.39323968,0.00430975,0.03319326,0.00148736,-0.00068324
266.0,0.19645773,0.14092990,0.19645773,0.22912524,0.22912524,1.39401030,0.00344937,0.03337730,0.00119481,-0.00069892
267.0,0.19543867,0.14017507,0.19543867,0.22942580,0.22942580,1.39424696,0.00258795,0.03352068,0.00089899,-0.00071120
268.0,0.19437905,0.13944494,0.19437905,0.22964076,0.22964076,1.39394840,0.00172574,0.03362321,0.00060070,-0.00072001
269.0,0.19327981,0.13873936,0.19327981,0.22976983,0.22976983,1.39311441,0.00086300,0.03368479,0.00030076,-0.00072532
270.0,0.19214194,0.13805820,0.19214194,0.22981287,0.22981287,1.39174590,0.00000000,0.03370532,0.00000000,-0.00072709
271.0,0.19096645,0.13740127,0.19096645,0.22976983,0.22976983,1.38984485,-0.00086300,0.03368479,-0.00030076,-0.00072532
272.0,0.18975439,0.13676837,0.18975439,0.22964076,0.22964076,1.38741431,-0.00172574,0.03362321,-0.00060070,-0.00072001
273.0,0.18850685,0.13615927,0.18850685,0.22942580,0.22942580,1.38445840,-0.00258795,0.03352068,-0.00089899,-0.00071120
274.0,0.18722494,0.13557375,0.18722494,0.22912524,0.22912524,1.38098226,-0.00344937,0.03337730,-0.00119481,-0.00069892
275.0,0.18590980,0.13501152,0.18590980,0.22873942,0.22873942,1.37699209,-0.00430975,0.03319326,-0.00148736,-0.00068324
276.0,0.18456259,0.13447232,0.18456259,0.22826883,0.22826883,1.37249504,-0.00516881,0.03296878,-0.00177584,-0.00066423
277.0,0.18318452,0.13395584,0.18318452,0.22771403,0.22771403,1.36749927,-0.00602629,0.03270413,-0.00205944,-0.00064198
278.0,0.18177678,0.13346177,0.18177678,0.22707571,0.22707571,1.36201384,-0.00688194,0.03239963,-0.00233740,-0.00061661
279.0,0.18034063,0.13298978,0.18034063,0.22635463,0.22635463,1.35604874,-0.00773549,0.03205566,-0.00260896,-0.00058823
280.0,0.17887730,0.13253952,0.17887730,0.22555168,0.22555168,1.34961480,-0.00858669,0.03167264,-0.00287336,-0.00055698
281.0,0.17738807,0.13211063,0.17738807,0.22466784,0.22466784,1.34272368,-0.00943527,0.03125103,-0.00312989,-0.00052302
282.0,0.17587423,0.13170274,0.17587423,0.22370418,0.22370418,1.33538781,-0.01028098,0.03079134,-0.00337784,-0.00048652
283.0,0.17433707,0.13131546,0.17433707,0.22266187,0.22266187,1.32762036,-0.01112356,0.03029414,-0.00361653,-0.00044764
284.0,0.17277792,0.13094839,0.17277792,0.22154219,0.22154219,1.31943519,-0.01196274,0.02976003,-0.00384531,-0.00040658
285.0,0.17119808,0.13060113,0.17119808,0.22034651,0.22034651,1.31084679,-0.01279829,0.02918966,-0.00406355,-0.00036354
286.0,0.16959889,0.13027327,0.16959889,0.21907627,0.21907627,1.30187023,-0.01362993,0.02858373,-0.00427065,-0.00031873
287.0,0.16798169,0.12996436,0.16798169,0.21773302,0.21773302,1.29252113,-0.01445742,0.02794298,-0.00446604,-0.00027237
288.0,0.16634782,0.12967399,0.16634782,0.21631841,0.21631841,1.28281559,-0.01528051,0.02726818,-0.00464920,-0.00022468
289.0,0.16469863,0.12940171,0.16469863,0.21483415,0.21483415,1.27277013,-0.01609895,0.02656015,-0.00481961,-0.00017590
290.0,0.16303548,0.12914707,0.16303548,0.21328206,0.21328206,1.26240169,-0.01691248,0.02581977,-0.00497681,-0.00012626
291.0,0.16135972,0.12890962,0.16135972,0.21166402,0.21166402,1.25172750,-0.01772086,0.02504793,-0.00512037,-0.00007600
292.0,0.15967269,0.12868890,0.15967269,0.20998201,0.20998201,1.24076509,-0.01852384,0.02424558,-0.00524989,-0.00002538
293.0,0.15797577,0.12848445,0.15797577,0.20823807,0.20823807,1.22953222,-0.01932118,0.02341368,-0.00536503,0.00002538
294.0,0.15627029,0.12829579,0.15627029,0.20643433,0.20643433,1.21804685,-0.02011263,0.02255326,-0.00546546,0.00007600
295.0,0.15455760,0.12812247,0.15455760,0.20457299,0.20457299,1.20632704,-0.02089796,0.02166536,-0.00555091,0.00012626
296.0,0.15283906,0.12796401,0.15283906,0.20265631,0.20265631,1.19439096,-0.02167692,0.02075107,-0.00562114,0.00017590
297.0,0.15111599,0.12781993,0.15111599,0.20068663,0.20068663,1.18225682,-0.02244928,0.01981149,-0.00567597,0.00022468
298.0,0.14938973,0.12768977,0.14938973,0.19866636,0.19866636,1.16994285,-0.02321480,0.01884777,-0.00571524,0.00027237
299.0,0.14766160,0.12757303,0.14766160,0.19659794,0.19659794,1.15746720,-0.02397325,0.01786110,-0.00573885,0.00031873
300.0,0.14593292,0.12746926,0.14593292,0.19448391,0.19448391,1.14484799,-0.02472439,0.01685266,-0.00574672,0.00036354
301.0,0.14420500,0.12737796,0.14420500,0.19232683,0.19232683,1.13210318,-0.02546801,0.01582369,-0.00573885,0.00040658
302.0,0.14247912,0.12729868,0.14247912,0.19012934,0.19012934,1.11925062,-0.02620386,0.01477544,-0.00571524,0.00044764
303.0,0.14075659,0.12723093,0.14075659,0.18789411,0.18789411,1.10630794,-0.02693174,0.01370919,-0.00567597,0.00048652
304.0,0.13903865,0.12717424,0.13903865,0.18562387,0.18562387,1.09329259,-0.02765141,0.01262623,-0.00562114,0.00052302
305.0,0.13732659,0.12712815,0.13732659,0.18332138,0.18332138,1.08022175,-0.02836266,0.01152790,-0.00555091,0.00055698
306.0,0.13562164,0.12709218,0.13562164,0.18098944,0.18098944,1.06711236,-0.02906527,0.01041552,-0.00546546,0.00058823
307.0,0.13392503,0.12706588,0.13392503,0.17863091,0.17863091,1.05398105,-0.02975902,0.00929044,-0.00536503,0.00061661
308.0,0.13223799,0.12704879,0.13223799,0.17624864,0.17624864,1.04084414,-0.03044371,0.00815405,-0.00524989,0.00064198
309.0,0.13056170,0.12704045,0.13056170,0.17384555,0.17384555,1.02771762,-0.03111913,0.00700773,-0.00512037,0.00066423
310.0,0.12889737,0.12704040,0.12889737,0.17142456,0.17142456,1.01461714,-0.03178506,0.00585287,-0.00497681,0.00068324
311.0,0.12724615,0.12704821,0.12724615,0.16898863,0.16898863,1.00155798,-0.03244132,0.00469087,-0.00481961,0.00069892
312.0,0.12560919,0.12706343,0.12560919,0.16654071,0.16654071,0.98855503,-0.03308769,0.00352317,-0.00464920,0.00071120
313.0,0.12398763,0.12708562,0.12398763,0.16408379,0.16408379,0.97562281,-0.03372399,0.00235116,-0.00446604,0.00072001
314.0,0.12238259,0.12711436,0.12238259,0.16162087,0.16162087,0.96277544,-0.03435001,0.00117630,-0.00427065,0.00072532
315.0,0.12079515,0.12714922,0.12079515,0.15915494,0.15915494,0.95002663,-0.03496557,0.00000000,-0.00406355,0.00072709
316.0,0.11922639,0.12718978,0.11922639,0.15668902,0.15668902,0.93738967,-0.03557048,-0.00117630,-0.00384531,0.00072532
317.0,0.11767737,0.12723563,0.11767737,0.15422609,0.15422609,0.92487746,-0.03616455,-0.00235116,-0.00361653,0.00072001
318.0,0.11614912,0.12728637,0.11614912,0.15176918,0.15176918,0.91250246,-0.03674761,-0.00352317,-0.00337784,0.00071120
319.0,0.11464267,0.12734159,0.11464267,0.14932126,0.14932126,0.90027671,-0.03731947,-0.00469087,-0.00312989,0.00069892
320.0,0.11315899,0.12740090,0.11315899,0.14688532,0.14688532,0.88821185,-0.03787997,-0.00585287,-0.00287336,0.00068324
321.0,0.11169908,0.12746393,0.11169908,0.14446433,0.14446433,0.87631909,-0.03842892,-0.00700773,-0.00260896,0.00066423
322.0,0.11026387,0.12753030,0.11026387,0.14206124,0.14206124,0.86460922,-0.03896617,-0.00815405,-0.00233740,0.00064198
323.0,0.10885430,0.12759963,0.10885430,0.13967898,0.13967898,0.85309262,-0.03949155,-0.00929044,-0.00205944,0.00061661
324.0,0.10747128,0.12767156,0.10747128,0.13732044,0.13732044,0.84177927,-0.04000491,-0.01041552,-0.00177584,0.00058823
325.0,0.10611568,0.12774575,0.10611568,0.13498851,0.13498851,0.83067874,-0.04050607,-0.01152790,-0.00148736,0.00055698
326.0,0.10478838,0.12782186,0.10478838,0.13268602,0.13268602,0.81980021,-0.04099490,-0.01262623,-0.00119481,0.00052302
327.0,0.10349022,0.12789953,0.10349022,0.13041577,0.13041577,0.80915246,-0.04147124,-0.01370919,-0.00089899,0.00048652
328.0,0.10222201,0.12797845,0.10222201,0.12818054,0.12818054,0.79874388,-0.04193495,-0.01477544,-0.00060070,0.00044764
329.0,0.10098454,0.12805831,0.10098454,0.12598305,0.12598305,0.78858251,-0.04238588,-0.01582369,-0.00030076,0.00040658
330.0,0.09977859,0.12813878,0.09977859,0.12382598,0.12382598,0.77867599,-0.04282390,-0.01685266,-0.00000000,0.00036354
331.0,0.09860490,0.12821957,0.09860490,0.12171194,0.12171194,0.76903162,-0.04324888,-0.01786110,0.00030076,0.00031873
332.0,0.09746420,0.12830038,0.09746420,0.11964353,0.11964353,0.75965635,-0.04366068,-0.01884777,0.00060070,0.00027237
333.0,0.09635719,0.12838094,0.09635719,0.11762325,0.11762325,0.75055677,-0.04405919,-0.01981149,0.00089899,0.00022468
334.0,0.09528454,0.12846097,0.09528454,0.11565358,0.11565358,0.74173916,-0.04444427,-0.02075107,0.00119481,0.00017590
335.0,0.09424690,0.12854021,0.09424690,0.11373690,0.11373690,0.73320946,-0.04481582,-0.02166536,0.00148736,0.00012626
336.0,0.09324491,0.12861841,0.09324491,0.11187556,0.11187556,0.72497330,-0.04517371,-0.02255326,0.00177584,0.00007600
337.0,0.09227917,0.12869530,0.09227917,0.11007182,0.11007182,0.71703600,-0.04551784,-0.02341368,0.00205944,0.00002538
338.0,0.09135025,0.12877067,0.09135025,0.10832788,0.10832788,0.70940259,-0.04584811,-0.02424558,0.00233740,-0.00002538
339.0,0.09045872,0.12884429,0.09045872,0.10664587,0.10664587,0.70207780,-0.04616442,-0.02504793,0.00260896,-0.00007600
340.0,0.08960510,0.12891594,0.08960510,0.10502783,0.10502783,0.69506610,-0.04646666,-0.02581977,0.00287336,-0.00012626
341.0,0.08878990,0.12898540,0.08878990,0.10347573,0.10347573,0.68837166,-0.04675474,-0.02656015,0.00312989,-0.00017590
342.0,0.08801360,0.12905250,0.08801360,0.10199148,0.10199148,0.68199842,-0.04702859,-0.02726818,0.00337784,-0.00022468
343.0,0.08727666,0.12911703,0.08727666,0.10057686,0.10057686,0.67595004,-0.04728811,-0.02794298,0.00361653,-0.00027237
344.0,0.08657952,0.12917883,0.08657952,0.09923362,0.09923362,0.67022995,-0.04753322,-0.02858373,0.00384531,-0.00031873
345.0,0.08592258,0.12923772,0.08592258,0.09796338,0.09796338,0.66484134,-0.04776386,-0.02918966,0.00406355,-0.00036354
346.0,0.08530623,0.12929355,0.08530623,0.09676769,0.09676769,0.65978717,-0.04797994,-0.02976003,0.00427065,-0.00040658
347.0,0.08473082,0.12934617,0.08473082,0.09564802,0.09564802,0.65507015,-0.04818141,-0.03029414,0.00446604,-0.00044764
348.0,0.08419669,0.12939545,0.08419669,0.09460571,0.09460571,0.65069281,-0.04836821,-0.03079134,0.00464920,-0.00048652
349.0,0.08370415,0.12944125,0.08370415,0.09364205,0.09364205,0.64665745,-0.04854027,-0.03125103,0.00481961,-0.00052302
350.0,0.08325348,0.12948346,0.08325348,0.09275821,0.09275821,0.64296615,-0.04869754,-0.03167264,0.00497681,-0.00055698
351.0,0.08284495,0.12952198,0.08284495,0.09195526,0.09195526,0.63962082,-0.04883999,-0.03205566,0.00512037,-0.00058823
352.0,0.08247879,0.12955670,0.08247879,0.09123418,0.09123418,0.63662316,-0.04896755,-0.03239963,0.00524989,-0.00061661
353.0,0.08215522,0.12958754,0.08215522,0.09059585,0.09059585,0.63397467,-0.04908020,-0.03270413,0.00536503,-0.00064198
354.0,0.08187441,0.12961442,0.08187441,0.09004106,0.09004106,0.63167668,-0.04917790,-0.03296878,0.00546546,-0.00066423
355.0,0.08163652,0.12963728,0.08163652,0.08957046,0.08957046,0.62973031,-0.04926062,-0.03319326,0.00555091,-0.00068324
356.0,0.08144171,0.12965606,0.08144171,0.08918465,0.08918465,0.62813654,-0.04932833,-0.03337730,0.00562114,-0.00069892
357.0,0.08129007,0.12967071,0.08129007,0.08888408,0.08888408,0.62689613,-0.04938101,-0.03352068,0.00567597,-0.00071120
358.0,0.08118169,0.12968120,0.08118169,0.08866913,0.08866913,0.62600969,-0.04941866,-0.03362321,0.00571524,-0.00072001
359.0,0.08111664,0.12968751,0.08111664,0.08854005,0.08854005,0.62547766,-0.04944125,-0.03368479,0.00573885,-0.00072532

harmonic_k,period_deg,relative_amplitude_polarized,relative_amplitude_unpolarized,relative_amplitude_divided
1,360,0.31069587,0.30180729,0.05758886
2,180,0.21177676,0.13514094,0.35223491
3,120,0.03610773,0.02081653,0.00982769
4,90,0.00456843,0.00261920,0.01748001
5,72,0.00051833,0.00030258,0.00093578

quantity,value
mu100_of_divided_asad_k2_amplitude,0.35223491
mu100_on_axis_equation6,0.44395687
threshold_gate,no threshold gate
coincidence_acceptance_of_gate,1.00000000

